Single Antenna Tracking and Localization of RIS-enabled Vehicular Users

Reconfigurable Intelligent Surfaces (RISs) are envisioned to be employed in next generation wireless networks to enhance the communication and radio localization services. In this paper, we propose novel localization and tracking algorithms exploiting reflections through RISs at multiple receivers. We utilize a single antenna transmitter (Tx) and multiple single antenna receivers (Rxs) to estimate the position and the velocity of users (e.g. vehicles) equipped with RISs. Then, we design the RIS phase shifts to separate the signals from different users. The proposed algorithms exploit the geometry information of the signal at the RISs to localize and track the users. We also conduct a comprehensive analysis of the Cramer-Rao lower bound (CRLB) of the localization system. Compared to the time of arrival (ToA)-based localization approach, the proposed method reduces the localization error by a factor up to three. Also, the simulation results show the accuracy of the proposed tracking approach.

==> Figures/Fig_initial_error/CDF_avg_path1_for_different_initial_errors.dat <==
   1.0000000e-03   6.1333333e-01   6.6666667e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-02   1.0000000e+00   1.0933333e-01   5.0000000e-02   2.0000000e-02   1.4000000e-02
   2.0000000e-02   1.0000000e+00   2.6200000e-01   1.0533333e-01   6.2666667e-02   4.2000000e-02
   3.0000000e-02   1.0000000e+00   4.2866667e-01   1.6733333e-01   9.4666667e-02   7.2000000e-02
   4.0000000e-02   1.0000000e+00   5.4733333e-01   2.5333333e-01   1.2600000e-01   1.0733333e-01
   5.0000000e-02   1.0000000e+00   6.6666667e-01   3.5800000e-01   1.6466667e-01   1.4200000e-01
   6.0000000e-02   1.0000000e+00   7.5000000e-01   4.4000000e-01   2.1066667e-01   1.8133333e-01
   7.0000000e-02   1.0000000e+00   8.1133333e-01   5.2266667e-01   2.6133333e-01   2.0866667e-01
   8.0000000e-02   1.0000000e+00   8.5866667e-01   6.0133333e-01   3.0933333e-01   2.4200000e-01
   9.0000000e-02   1.0000000e+00   9.0600000e-01   6.6733333e-01   3.4800000e-01   2.7333333e-01
   1.0000000e-01   1.0000000e+00   9.3333333e-01   7.1600000e-01   3.9466667e-01   2.9733333e-01
   2.0000000e-01   1.0000000e+00   1.0000000e+00   9.5800000e-01   7.7266667e-01   6.0533333e-01
   3.0000000e-01   1.0000000e+00   1.0000000e+00   9.9866667e-01   9.1733333e-01   8.3200000e-01
   4.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9333333e-01   9.2533333e-01
   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6666667e-01
   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9533333e-01
   7.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Figures/Fig_initial_error/CDF_initial_error_path1_sigma2_0.dat <==
   1.0000000e-03   6.1333333e-01
   1.0000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> Figures/Fig_initial_error/CDF_initial_error_path1_sigma2_001.dat <==
   1.0000000e-03   6.6666667e-04
   1.0000000e-02   1.0933333e-01
   2.0000000e-02   2.6200000e-01
   3.0000000e-02   4.2866667e-01
   4.0000000e-02   5.4733333e-01
   5.0000000e-02   6.6666667e-01
   6.0000000e-02   7.5000000e-01
   7.0000000e-02   8.1133333e-01
   8.0000000e-02   8.5866667e-01
   9.0000000e-02   9.0600000e-01
   1.0000000e-01   9.3333333e-01
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> Figures/Fig_initial_error/CDF_initial_error_path1_sigma2_01.dat <==
   1.0000000e-03   0.0000000e+00
   1.0000000e-02   5.0000000e-02
   2.0000000e-02   1.0533333e-01
   3.0000000e-02   1.6733333e-01
   4.0000000e-02   2.5333333e-01
   5.0000000e-02   3.5800000e-01
   6.0000000e-02   4.4000000e-01
   7.0000000e-02   5.2266667e-01
   8.0000000e-02   6.0133333e-01
   9.0000000e-02   6.6733333e-01
   1.0000000e-01   7.1600000e-01
   2.0000000e-01   9.5800000e-01
   3.0000000e-01   9.9866667e-01
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> Figures/Fig_initial_error/CDF_initial_error_path1_sigma2_015.dat <==
   1.0000000e-03   0.0000000e+00
   1.0000000e-02   2.0000000e-02
   2.0000000e-02   6.2666667e-02
   3.0000000e-02   9.4666667e-02
   4.0000000e-02   1.2600000e-01
   5.0000000e-02   1.6466667e-01
   6.0000000e-02   2.1066667e-01
   7.0000000e-02   2.6133333e-01
   8.0000000e-02   3.0933333e-01
   9.0000000e-02   3.4800000e-01
   1.0000000e-01   3.9466667e-01
   2.0000000e-01   7.7266667e-01
   3.0000000e-01   9.1733333e-01
   4.0000000e-01   9.9333333e-01
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> Figures/Fig_initial_error/CDF_initial_error_path1_sigma2_02.dat <==
   1.0000000e-03   0.0000000e+00
   1.0000000e-02   1.4000000e-02
   2.0000000e-02   4.2000000e-02
   3.0000000e-02   7.2000000e-02
   4.0000000e-02   1.0733333e-01
   5.0000000e-02   1.4200000e-01
   6.0000000e-02   1.8133333e-01
   7.0000000e-02   2.0866667e-01
   8.0000000e-02   2.4200000e-01
   9.0000000e-02   2.7333333e-01
   1.0000000e-01   2.9733333e-01
   2.0000000e-01   6.0533333e-01
   3.0000000e-01   8.3200000e-01
   4.0000000e-01   9.2533333e-01
   5.0000000e-01   9.6666667e-01
   6.0000000e-01   9.9533333e-01
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> Figures/Fig_initial_error/tracking_avg_different_initial_errors_path1.dat <==
   0.0000000e+00   8.4871426e-04
   2.5000000e-03   4.3827708e-02
   1.0000000e-02   7.8012223e-02
   2.2500000e-02   1.4136456e-01
   4.0000000e-02   1.8756894e-01


==> Figures/Fig_loc_error_vs_M/loc_error_ToA_vs_delta_f_N_256_vs_M.dat <==
   3.2000000e+01   1.4137960e+00
   6.4000000e+01   1.5991529e+00
   1.2800000e+02   1.8802886e+00
   2.5600000e+02   1.4973005e+00


==> Figures/Fig_loc_error_vs_M/loc_error_ToA_vs_delta_f_N_512_vs_M.dat <==
   3.2000000e+01   7.2644531e-01
   6.4000000e+01   7.5142510e-01
   1.2800000e+02   8.8312064e-01
   2.5600000e+02   6.9331514e-01


==> Figures/Fig_loc_error_vs_M/loc_error_vs_delta_f_N_256_vs_M.dat <==
   3.2000000e+01   5.6615808e-01
   6.4000000e+01   6.0479181e-01
   1.2800000e+02   7.6711213e-01
   2.5600000e+02   5.5184899e-01


==> Figures/Fig_loc_error_vs_M/loc_error_vs_delta_f_N_512_vs_M.dat <==
   3.2000000e+01   2.5641114e-01
   6.4000000e+01   2.6550844e-01
   1.2800000e+02   3.0409125e-01
   2.5600000e+02   2.4352079e-01


==> Figures/Fig_loc_error_vs_N/loc_error_ToA_vs_N_Psi_pi_6_T_16_N_T_8_delta_f_120_6GHz_d_4.dat <==
   1.2800000e+02   1.3731797e+00
   2.5600000e+02   9.1538320e-01
   5.1200000e+02   5.7374940e-01
   1.0240000e+03   3.1829894e-01


==> Figures/Fig_loc_error_vs_N/loc_error_ToA_vs_N_Psi_pi_6_T_16_N_T_8_delta_f_60_6GHz_d_4.dat <==
   1.2800000e+02   2.3760641e+00
   2.5600000e+02   1.4454182e+00
   5.1200000e+02   1.3163434e+00
   1.0240000e+03   1.1899034e+00


==> Figures/Fig_loc_error_vs_N/loc_error_ToA_vs_N_delta_f_120.dat <==
   1.2800000e+02   2.5826742e+00
   2.5600000e+02   1.7917946e+00
   5.1200000e+02   7.6176174e-01
   1.0240000e+03   3.8900186e-01
   2.0480000e+03   1.7766726e-01


==> Figures/Fig_loc_error_vs_N/loc_error_ToA_vs_N_delta_f_240.dat <==
   1.2800000e+02   2.3796211e+00
   2.5600000e+02   1.0215110e+00
   5.1200000e+02   5.2587696e-01
   1.0240000e+03   2.7164949e-01
   2.0480000e+03   1.4914375e-01


==> Figures/Fig_loc_error_vs_N/loc_error_ToA_vs_N_delta_f_60.dat <==
   1.2800000e+02   3.6244675e+00
   2.5600000e+02   2.0471166e+00
   5.1200000e+02   1.0374406e+00
   1.0240000e+03   5.5831464e-01
   2.0480000e+03   2.5619584e-01


==> Figures/Fig_loc_error_vs_N/loc_error_vs_N_Psi_pi_6_T_16_N_T_8_delta_f_120_6GHz_d_4.dat <==
   1.2800000e+02   6.2698084e-01
   2.5600000e+02   4.1568005e-01
   5.1200000e+02   2.6462186e-01
   1.0240000e+03   2.6300848e-01


==> Figures/Fig_loc_error_vs_N/loc_error_vs_N_Psi_pi_6_T_16_N_T_8_delta_f_60_6GHz_d_4.dat <==
   1.2800000e+02   1.0290164e+00
   2.5600000e+02   5.9980280e-01
   5.1200000e+02   4.9057363e-01
   1.0240000e+03   2.8999780e-01


==> Figures/Fig_loc_error_vs_N/loc_error_vs_N_delta_f_120.dat <==
   1.2800000e+02   1.5928014e+00
   2.5600000e+02   7.9016211e-01
   5.1200000e+02   2.6876340e-01
   1.0240000e+03   1.2058078e-01
   2.0480000e+03   9.0872634e-02


==> Figures/Fig_loc_error_vs_N/loc_error_vs_N_delta_f_240.dat <==
   1.2800000e+02   1.1259799e+00
   2.5600000e+02   3.4801684e-01
   5.1200000e+02   1.9007727e-01
   1.0240000e+03   1.1765550e-01
   2.0480000e+03   1.3049165e-01


==> Figures/Fig_loc_error_vs_N/loc_error_vs_N_delta_f_60.dat <==
   1.2800000e+02   2.5961916e+00
   2.5600000e+02   1.2175002e+00
   5.1200000e+02   3.7127281e-01
   1.0240000e+03   2.0125156e-01
   2.0480000e+03   8.8085170e-02


==> Figures/Fig_loc_error_vs_N_T_fix_T/PEB_vs_NT_Psi_pi_6_T_16_delta_f_60_N_512_6GHz_d_4.dat <==
   4.0000000e+00   9.8861436e-03
   8.0000000e+00   7.0246024e-03
   1.6000000e+01   4.9876719e-03
   3.2000000e+01   3.5355518e-03


==> Figures/Fig_loc_error_vs_N_T_fix_T/PEB_vs_NT_Psi_pi_6_T_8_delta_f_60_N_512_6GHz_d_4.dat <==
   4.0000000e+00   1.3907290e-02
   8.0000000e+00   9.9204063e-03
   1.6000000e+01   7.0506642e-03
   3.2000000e+01   4.9993207e-03


==> Figures/Fig_loc_error_vs_N_T_fix_T/loc_error_ToA_vs_N_t_Psi_pi_6_T_16_6GHz_d_4.dat <==
   4.0000000e+00   6.2235860e-01
   8.0000000e+00   5.4188429e-01
   1.6000000e+01   4.0029573e-01
   3.2000000e+01   2.8411776e-01


==> Figures/Fig_loc_error_vs_N_T_fix_T/loc_error_ToA_vs_N_t_Psi_pi_6_T_8_6GHz_d_4.dat <==
   4.0000000e+00   7.9017077e-01
   8.0000000e+00   7.6395978e-01
   1.6000000e+01   6.0196315e-01
   3.2000000e+01   3.5624302e-01


==> Figures/Fig_loc_error_vs_N_T_fix_T/loc_error_vs_NT_T_16.dat <==
   2.0000000e+00   3.5609102e-01
   4.0000000e+00   2.3614304e-01
   6.0000000e+00   2.0568801e-01
   8.0000000e+00   2.0350056e-01


==> Figures/Fig_loc_error_vs_N_T_fix_T/loc_error_vs_NT_T_32.dat <==
   2.0000000e+00   2.5816889e-01
   4.0000000e+00   1.8421591e-01
   6.0000000e+00   1.5524161e-01
   8.0000000e+00   1.3511502e-01


==> Figures/Fig_loc_error_vs_N_T_fix_T/loc_error_vs_NT_T_64.dat <==
   2.0000000e+00   1.7563371e-01
   4.0000000e+00   1.2550232e-01
   6.0000000e+00   1.0423923e-01
   8.0000000e+00   9.1556085e-02


==> Figures/Fig_loc_error_vs_N_T_fix_T/loc_error_vs_N_t_Psi_pi_6_T_16_6GHz_d_4.dat <==
   4.0000000e+00   2.9086558e-01
   8.0000000e+00   2.5642718e-01
   1.6000000e+01   1.8723454e-01
   3.2000000e+01   1.8045589e-01


==> Figures/Fig_loc_error_vs_N_T_fix_T/loc_error_vs_N_t_Psi_pi_6_T_8_6GHz_d_4.dat <==
   4.0000000e+00   4.3748648e-01
   8.0000000e+00   3.8365042e-01
   1.6000000e+01   2.9011817e-01
   3.2000000e+01   1.8117437e-01


==> Figures/Fig_loc_error_vs_N_T_fix_Tbar/loc_error_vs_NT_Tbar_128.dat <==
   2.0000000e+00   1.7724608e-01
   4.0000000e+00   1.8317621e-01
   8.0000000e+00   1.8044419e-01
   1.6000000e+01   1.8829607e-01


==> Figures/Fig_loc_error_vs_N_T_fix_Tbar/loc_error_vs_NT_Tbar_64.dat <==
   2.0000000e+00   2.3323642e-01
   4.0000000e+00   2.6649532e-01
   8.0000000e+00   2.5511724e-01
   1.6000000e+01   2.5239586e-01


==> Figures/Fig_loc_error_vs_N_diff_Nr/loc_error_vs_N_Psi_pi_6_T_16_N_T_8_delta_f_120_6GHz_d_4.dat <==
   1.2800000e+02   6.2698084e-01
   2.5600000e+02   4.1568005e-01
   5.1200000e+02   2.6462186e-01
   1.0240000e+03   2.6300848e-01


==> Figures/Fig_loc_error_vs_N_diff_Nr/loc_error_vs_N_Psi_pi_6_T_16_N_T_8_delta_f_120_6GHz_d_4_Nr_5.dat <==
   1.2800000e+02   2.9663574e-01
   2.5600000e+02   1.9677968e-01
   5.1200000e+02   1.4279195e-01
   1.0240000e+03   1.1459513e-01


==> Figures/Fig_loc_error_vs_N_diff_Nr/loc_error_vs_N_Psi_pi_6_T_16_N_T_8_delta_f_120_6GHz_d_4_Nr_9.dat <==
   1.2800000e+02   2.5600073e-01
   2.5600000e+02   1.2301182e-01
   5.1200000e+02   1.0632065e-01
   1.0240000e+03   8.5005682e-02


==> Figures/Fig_loc_error_vs_N_diff_Nr/loc_error_vs_N_delta_f_120_Nr_3.dat <==
   1.2800000e+02   1.5928014e+00
   2.5600000e+02   7.9016211e-01
   5.1200000e+02   2.6876340e-01
   1.0240000e+03   1.2058078e-01
   2.0480000e+03   9.0872634e-02


==> Figures/Fig_loc_error_vs_N_diff_Nr/loc_error_vs_N_delta_f_120_Nr_5.dat <==
   1.2800000e+02   7.0941728e-01
   2.5600000e+02   3.0294134e-01
   5.1200000e+02   1.5469924e-01
   1.0240000e+03   7.4509691e-02
   2.0480000e+03   4.4721899e-02


==> Figures/Fig_loc_error_vs_N_diff_Nr/loc_error_vs_N_delta_f_120_Nr_9.dat <==
   1.2800000e+02   4.9239778e-01
   2.5600000e+02   2.3982641e-01
   5.1200000e+02   1.0857016e-01
   1.0240000e+03   5.4668919e-02
   2.0480000e+03   3.1178651e-02


==> Figures/Fig_loc_error_vs_N_fix_BW/loc_error_ToA_vs_N_BW_256_120k.dat <==
   128   2.2503785e+00
   256   1.4292227e+00
   512   1.1292367e+00
   1024  7.9944438e-01
   2048   4.7902227e-01


==> Figures/Fig_loc_error_vs_N_fix_BW/loc_error_ToA_vs_N_BW_512_120k.dat <==
   128   1.9024179e+00
   256   1.0814318e+00
   512   6.9515158e-01
   1024   4.8171111e-01
   2048   3.0834201e-01


==> Figures/Fig_loc_error_vs_N_fix_BW/loc_error_ToA_vs_N_Psi_pi_6_T_16_N_T_8_BW_256_120_6GHz_d_4.dat <==
   1.2800000e+02   1.0029095e+00
   2.5600000e+02   7.8505407e-01
   5.1200000e+02   1.3113444e+00
   1.0240000e+03   2.1789278e+00


==> Figures/Fig_loc_error_vs_N_fix_BW/loc_error_ToA_vs_N_Psi_pi_6_T_16_N_T_8_BW_512_120_6GHz_d_4.dat <==
   1.2800000e+02   7.5944471e-01
   2.5600000e+02   5.4194282e-01
   5.1200000e+02   5.6458201e-01
   1.0240000e+03   1.1959670e+00


==> Figures/Fig_loc_error_vs_N_fix_BW/loc_error_vs_N_BW_256_120k.dat <==
   128   9.6272307e-01
   256   5.1576166e-01
   512   3.9578178e-01
   1024  3.0124449e-01
   2048   1.8240059e-01


==> Figures/Fig_loc_error_vs_N_fix_BW/loc_error_vs_N_BW_512_120k.dat <==
   128   9.4094234e-01
   256   3.7483833e-01
   512   2.4673005e-01
   1024  1.7501069e-01
   2048   1.1829688e-01


==> Figures/Fig_loc_error_vs_N_fix_BW/loc_error_vs_N_Psi_pi_6_T_16_N_T_8_BW_256_120_6GHz_d_4.dat <==
   1.2800000e+02   4.7158243e-01
   2.5600000e+02   3.7329884e-01
   5.1200000e+02   5.1913384e-01
   1.0240000e+03   1.1817068e+00


==> Figures/Fig_loc_error_vs_N_fix_BW/loc_error_vs_N_Psi_pi_6_T_16_N_T_8_BW_512_120_6GHz_d_4.dat <==
   1.2800000e+02   3.9821334e-01
   2.5600000e+02   2.8547058e-01
   5.1200000e+02   2.5601722e-01
   1.0240000e+03   3.5159729e-01


==> Figures/Fig_loc_error_vs_N_with_scatter/loc_error_vs_N_delta_f_120.dat <==
   1.2800000e+02   1.5928014e+00
   2.5600000e+02   7.9016211e-01
   5.1200000e+02   2.6876340e-01
   1.0240000e+03   1.2058078e-01
   2.0480000e+03   9.0872634e-02


==> Figures/Fig_loc_error_vs_N_with_scatter/loc_error_vs_N_delta_f_120_2_scatter.dat <==
   1.2800000e+02   2.3069754e+00
   2.5600000e+02   1.8147461e+00
   5.1200000e+02   1.9287703e+00
   1.0240000e+03   1.8177966e+00
   2.0480000e+03   1.8560449e+00


==> Figures/Fig_loc_error_vs_P/loc_error_ToA_vs_p_7_7.dat <==
   2.5000000e+01   1.3375402e+00
   3.0000000e+01   7.0463796e-01
   3.5000000e+01   4.1711404e-01
   4.0000000e+01   2.1476956e-01
   4.5000000e+01   1.2112231e-01


==> Figures/Fig_loc_error_vs_P/loc_error_ToA_vs_p_Psi_pi_6_T_16_N_T_8_delta_f_120_N_512_6GHz_d_4.dat <==
   1.0000000e+01   7.5368299e-01
   1.5000000e+01   4.8957489e-01
   2.0000000e+01   4.1056910e-01
   2.5000000e+01   2.4993659e-01


==> Figures/Fig_loc_error_vs_P/loc_error_ToA_vs_p_Psi_pi_6_T_16_N_T_8_delta_f_60_N_512_6GHz_d_4.dat <==
   1.0000000e+01   1.3693099e+00
   1.5000000e+01   1.3002762e+00
   2.0000000e+01   1.2332625e+00
   2.5000000e+01   1.1474581e+00


==> Figures/Fig_loc_error_vs_P/loc_error_ToA_vs_p_delta_f_60.dat <==
   2.5000000e+01   2.3766487e+00
   3.0000000e+01   1.0005833e+00
   3.5000000e+01   5.1174988e-01
   4.0000000e+01   3.1260995e-01
   4.5000000e+01   1.7055417e-01


==> Figures/Fig_loc_error_vs_P/loc_error_vs_p_7_7.dat <==
   2.5000000e+01   4.5027463e-01
   3.0000000e+01   2.4285190e-01
   3.5000000e+01   1.4630773e-01
   4.0000000e+01   7.8086189e-02
   4.5000000e+01   4.3391545e-02


==> Figures/Fig_loc_error_vs_P/loc_error_vs_p_Psi_pi_6_T_16_N_T_8_delta_f_120_N_512_6GHz_d_4.dat <==
   1.0000000e+01   3.7863035e-01
   1.5000000e+01   2.2856613e-01
   2.0000000e+01   1.6313218e-01
   2.5000000e+01   1.0585941e-01


==> Figures/Fig_loc_error_vs_P/loc_error_vs_p_Psi_pi_6_T_16_N_T_8_delta_f_60_N_512_6GHz_d_4.dat <==
   1.0000000e+01   5.4968451e-01
   1.5000000e+01   4.7259692e-01
   2.0000000e+01   4.3415910e-01
   2.5000000e+01   3.8642322e-01


==> Figures/Fig_loc_error_vs_P/loc_error_vs_p_delta_f_60.dat <==
   2.5000000e+01   1.3186159e+00
   3.0000000e+01   3.6786503e-01
   3.5000000e+01   2.0359792e-01
   4.0000000e+01   1.1274678e-01
   4.5000000e+01   6.5249945e-02


==> Figures/Fig_loc_error_vs_P_diff_Nr/loc_error_vs_p_Psi_pi_6_T_16_N_T_8_delta_f_120_N_512_6GHz_d_4.dat <==
   1.0000000e+01   3.7863035e-01
   1.5000000e+01   2.2856613e-01
   2.0000000e+01   1.6313218e-01
   2.5000000e+01   1.0585941e-01


==> Figures/Fig_loc_error_vs_P_diff_Nr/loc_error_vs_p_Psi_pi_6_T_16_N_T_8_delta_f_120_N_512_6GHz_d_4_Nr_5.dat <==
   1.0000000e+01   1.8545060e-01
   1.5000000e+01   1.2750894e-01
   2.0000000e+01   8.5990950e-02
   2.5000000e+01   6.3090109e-02


==> Figures/Fig_loc_error_vs_P_diff_Nr/loc_error_vs_p_Psi_pi_6_T_16_N_T_8_delta_f_120_N_512_6GHz_d_4_Nr_9.dat <==
   1.0000000e+01   1.3981137e-01
   1.5000000e+01   1.0741309e-01
   2.0000000e+01   8.2030473e-02
   2.5000000e+01   6.6055246e-02


==> Figures/Fig_loc_error_vs_P_diff_Nr/loc_error_vs_p_delta_f_120_Nr_3.dat <==
   2.5000000e+01   4.5027463e-01
   3.0000000e+01   2.4285190e-01
   3.5000000e+01   1.4630773e-01
   4.0000000e+01   7.8086189e-02
   4.5000000e+01   4.3391545e-02


==> Figures/Fig_loc_error_vs_P_diff_Nr/loc_error_vs_p_delta_f_120_Nr_5.dat <==
   2.5000000e+01   3.2146686e-01
   3.0000000e+01   1.6752306e-01
   3.5000000e+01   8.9477114e-02
   4.0000000e+01   4.6697121e-02
   4.5000000e+01   2.9123428e-02


==> Figures/Fig_loc_error_vs_P_diff_Nr/loc_error_vs_p_delta_f_120_Nr_9.dat <==
   2.5000000e+01   2.1214995e-01
   3.0000000e+01   1.2266637e-01
   3.5000000e+01   6.6420401e-02
   4.0000000e+01   3.2531449e-02
   4.5000000e+01   2.1509475e-02


==> Figures/Fig_loc_error_vs_P_with_scatter/loc_error_vs_P_N_512_2_scatter.dat <==
   2.5000000e+01   2.1131834e+00
   3.0000000e+01   2.0919863e+00
   3.5000000e+01   1.8034156e+00
   4.0000000e+01   1.7687041e+00
   4.5000000e+01   1.9870728e+00


==> Figures/Fig_loc_error_vs_P_with_scatter/loc_error_vs_p_7_7.dat <==
   2.5000000e+01   4.5027463e-01
   3.0000000e+01   2.4285190e-01
   3.5000000e+01   1.4630773e-01
   4.0000000e+01   7.8086189e-02
   4.5000000e+01   4.3391545e-02


==> Figures/Fig_loc_error_vs_T_fix_N_T/PEB_vs_T_Psi_pi_6_NT_16_delta_f_120_N_512_6GHz_d_4.dat <==
   4.0000000e+00   9.9658863e-03
   8.0000000e+00   7.0506905e-03
   1.6000000e+01   4.9878141e-03
   3.2000000e+01   3.5278962e-03


==> Figures/Fig_loc_error_vs_T_fix_N_T/PEB_vs_T_Psi_pi_6_NT_8_delta_f_120_N_512_6GHz_d_4.dat <==
   4.0000000e+00   1.4017011e-02
   8.0000000e+00   9.9231079e-03
   1.6000000e+01   7.0245438e-03
   3.2000000e+01   4.9715904e-03


==> Figures/Fig_loc_error_vs_T_fix_N_T/loc_error_vs_T_NT_16.dat <==
   1.6000000e+01   1.2633803e-01
   3.2000000e+01   9.3337328e-02
   6.4000000e+01   6.6073815e-02
   1.2800000e+02   4.5934490e-02


==> Figures/Fig_loc_error_vs_T_fix_N_T/loc_error_vs_T_NT_2.dat <==
   1.6000000e+01   3.1832188e-01
   3.2000000e+01   2.4297325e-01
   6.4000000e+01   1.8801230e-01
   1.2800000e+02   1.3073740e-01


==> Figures/Fig_loc_error_vs_T_fix_N_T/loc_error_vs_T_NT_4.dat <==
   1.6000000e+01   2.7587545e-01
   3.2000000e+01   1.7813463e-01
   6.4000000e+01   1.1399956e-01
   1.2800000e+02   9.8910970e-02


==> Figures/Fig_loc_error_vs_T_fix_N_T/loc_error_vs_T_Psi_pi_6_NT_16_6GHz_d_4.dat <==
   4.0000000e+00   3.7516777e-01
   8.0000000e+00   2.7543735e-01
   1.6000000e+01   2.0695044e-01
   3.2000000e+01   1.7781458e-01


==> Figures/Fig_loc_error_vs_T_fix_N_T/loc_error_vs_T_Psi_pi_6_NT_8_6GHz_d_4.dat <==
   4.0000000e+00   5.0245775e-01
   8.0000000e+00   3.2129495e-01
   1.6000000e+01   2.5170844e-01
   3.2000000e+01   1.8661775e-01


==> Figures/Fig_loc_error_vs_T_fix_Tbar/loc_error_vs_T_Tbar_64.dat <==
   4.0000000e+00   2.4285495e-01
   8.0000000e+00   2.5239765e-01
   1.6000000e+01   2.6825177e-01
   3.2000000e+01   2.4464022e-01


==> Figures/Fig_loc_error_vs_delta_f/loc_error_ToA_vs_delta_f_N_256.dat <==
   3.0000000e+01   2.6412371e+00
   6.0000000e+01   2.0314477e+00
   1.2000000e+02   1.6289322e+00
   2.4000000e+02   1.0368477e+00


==> Figures/Fig_loc_error_vs_delta_f/loc_error_ToA_vs_delta_f_N_512.dat <==
   3.0000000e+01   1.5411304e+00
   6.0000000e+01   1.0408490e+00
   1.2000000e+02   5.8241404e-01
   2.4000000e+02   4.4418005e-01


==> Figures/Fig_loc_error_vs_delta_f/loc_error_ToA_vs_delta_f_Psi_pi_6_T_16_N_T_8_N_256_6GHz_d_4.dat <==
   3.0000000e+01   3.1369674e+00
   6.0000000e+01   1.5242296e+00
   1.2000000e+02   8.2618335e-01
   2.4000000e+02   5.0380977e-01


==> Figures/Fig_loc_error_vs_delta_f/loc_error_ToA_vs_delta_f_Psi_pi_6_T_16_N_T_8_N_512_6GHz_d_4.dat <==
   3.0000000e+01   3.1698508e+00
   6.0000000e+01   1.3201773e+00
   1.2000000e+02   4.9481156e-01
   2.4000000e+02   4.1488023e-01


==> Figures/Fig_loc_error_vs_delta_f/loc_error_ToA_vs_delta_f_Psi_pi_6_T_16_N_T_8_N_512_6GHz_d_4_1.dat <==
   3.0000000e+01   2.8539132e+00
   6.0000000e+01   1.3454683e+00
   1.2000000e+02   5.4942229e-01
   2.4000000e+02   3.9837317e-01


==> Figures/Fig_loc_error_vs_delta_f/loc_error_vs_delta_f_N_256.dat <==
   3.0000000e+01   1.5405203e+00
   6.0000000e+01   9.9429275e-01
   1.2000000e+02   6.1116464e-01
   2.4000000e+02   3.4778246e-01


==> Figures/Fig_loc_error_vs_delta_f/loc_error_vs_delta_f_N_512.dat <==
   3.0000000e+01   6.6383870e-01
   6.0000000e+01   3.9038783e-01
   1.2000000e+02   2.1962907e-01
   2.4000000e+02   1.6320440e-01


==> Figures/Fig_loc_error_vs_delta_f/loc_error_vs_delta_f_Psi_pi_6_T_16_N_T_8_N_256_6GHz_d_4.dat <==
   3.0000000e+01   1.1969051e+00
   6.0000000e+01   6.6154937e-01
   1.2000000e+02   3.7317916e-01
   2.4000000e+02   2.9118425e-01


==> Figures/Fig_loc_error_vs_delta_f/loc_error_vs_delta_f_Psi_pi_6_T_16_N_T_8_N_512_6GHz_d_4.dat <==
   3.0000000e+01   1.2481931e+00
   6.0000000e+01   5.2586798e-01
   1.2000000e+02   2.3826321e-01
   2.4000000e+02   2.6546708e-01


==> Figures/Fig_loc_error_vs_delta_f/loc_error_vs_delta_f_Psi_pi_6_T_16_N_T_8_N_512_6GHz_d_4_1.dat <==
   3.0000000e+01   1.1774189e+00
   6.0000000e+01   5.6213003e-01
   1.2000000e+02   2.3368166e-01
   2.4000000e+02   2.6546708e-01


==> Figures/Fig_loc_error_vs_delta_f_diff_Nr/loc_error_vs_delta_f_N_512_Nr_3.dat <==
   3.0000000e+01   6.6383870e-01
   6.0000000e+01   3.9038783e-01
   1.2000000e+02   2.1962907e-01
   2.4000000e+02   1.6320440e-01


==> Figures/Fig_loc_error_vs_delta_f_diff_Nr/loc_error_vs_delta_f_N_512_Nr_5.dat <==
   3.0000000e+01   3.4319211e-01
   6.0000000e+01   2.2241300e-01
   1.2000000e+02   1.6276717e-01
   2.4000000e+02   9.3670794e-02


==> Figures/Fig_loc_error_vs_delta_f_diff_Nr/loc_error_vs_delta_f_N_512_Nr_9.dat <==
   3.0000000e+01   2.2658611e-01
   6.0000000e+01   1.4459833e-01
   1.2000000e+02   1.0958363e-01
   2.4000000e+02   8.0817642e-02


==> Figures/Fig_loc_error_vs_delta_f_diff_Nr/loc_error_vs_delta_f_Psi_pi_6_T_16_N_T_8_N_512_6GHz_d_4_1.dat <==
   3.0000000e+01   1.1774189e+00
   6.0000000e+01   5.6213003e-01
   1.2000000e+02   2.3368166e-01
   2.4000000e+02   2.6546708e-01


==> Figures/Fig_loc_error_vs_delta_f_diff_Nr/loc_error_vs_delta_f_Psi_pi_6_T_16_N_T_8_N_512_6GHz_d_4_Nr_5.dat <==
   3.0000000e+01   6.1133498e-01
   6.0000000e+01   2.5230784e-01
   1.2000000e+02   1.3525401e-01
   2.4000000e+02   9.0690773e-02


==> Figures/Fig_loc_error_vs_delta_f_diff_Nr/loc_error_vs_delta_f_Psi_pi_6_T_16_N_T_8_N_512_6GHz_d_4_Nr_9.dat <==
   3.0000000e+01   2.9841030e-01
   6.0000000e+01   1.7343293e-01
   1.2000000e+02   1.1491236e-01
   2.4000000e+02   6.4578924e-02


==> Figures/Fig_loc_error_vs_delta_f_fix_BW/loc_error_ToA_vs_delta_f_BW_256_120k.dat <==
   3.0000000e+01   6.7467414e-01
   6.0000000e+01   1.0303496e+00
   1.2000000e+02   1.6898416e+00
   2.4000000e+02   1.9113014e+00


==> Figures/Fig_loc_error_vs_delta_f_fix_BW/loc_error_ToA_vs_delta_f_BW_512_120k.dat <==
   3.0000000e+01   3.7979285e-01
   6.0000000e+01   5.8412453e-01
   1.2000000e+02   7.8662844e-01
   2.4000000e+02   1.1252145e+00


==> Figures/Fig_loc_error_vs_delta_f_fix_BW/loc_error_ToA_vs_delta_f_Psi_pi_6_T_16_N_T_8_BW_256_120_6GHz_d_4.dat <==
   3.0000000e+01   2.1980559e+00
   6.0000000e+01   1.3478769e+00
   1.2000000e+02   8.7980943e-01
   2.4000000e+02   9.4289586e-01


==> Figures/Fig_loc_error_vs_delta_f_fix_BW/loc_error_ToA_vs_delta_f_Psi_pi_6_T_16_N_T_8_BW_512_120_6GHz_d_4.dat <==
   3.0000000e+01   1.7389828e+00
   6.0000000e+01   1.1777762e+00
   1.2000000e+02   4.6464763e-01
   2.4000000e+02   5.0204821e-01


==> Figures/Fig_loc_error_vs_delta_f_fix_BW/loc_error_vs_delta_f_BW_256_120k.dat <==
   3.0000000e+01   2.5799591e-01
   6.0000000e+01   3.8413523e-01
   1.2000000e+02   8.1657933e-01
   2.4000000e+02   9.3531942e-01


==> Figures/Fig_loc_error_vs_delta_f_fix_BW/loc_error_vs_delta_f_BW_512_120k.dat <==
   3.0000000e+01   1.3413590e-01
   6.0000000e+01   1.9694625e-01
   1.2000000e+02   2.5686893e-01
   2.4000000e+02   3.9547373e-01


==> Figures/Fig_loc_error_vs_delta_f_fix_BW/loc_error_vs_delta_f_Psi_pi_6_T_16_N_T_8_BW_256_120_6GHz_d_4.dat <==
   3.0000000e+01   1.5270487e+00
   6.0000000e+01   5.4843879e-01
   1.2000000e+02   4.2045857e-01
   2.4000000e+02   4.4865051e-01


==> Figures/Fig_loc_error_vs_delta_f_fix_BW/loc_error_vs_delta_f_Psi_pi_6_T_16_N_T_8_BW_512_120_6GHz_d_4.dat <==
   3.0000000e+01   1.4198434e+00
   6.0000000e+01   3.1502399e-01
   1.2000000e+02   2.2346329e-01
   2.4000000e+02   2.7185896e-01


==> Figures/Fig_loc_error_vs_delta_f_with_scatter/loc_error_vs_delta_f_N_512.dat <==
   3.0000000e+01   6.6383870e-01
   6.0000000e+01   3.9038783e-01
   1.2000000e+02   2.1962907e-01
   2.4000000e+02   1.6320440e-01


==> Figures/Fig_loc_error_vs_delta_f_with_scatter/loc_error_vs_delta_f_N_512_2_scatter.dat <==
   3.0000000e+01   1.8785961e+00
   6.0000000e+01   1.7265341e+00
   1.2000000e+02   1.8465117e+00
   2.4000000e+02   1.7861493e+00


==> Figures/Fig_loc_error_vs_delta_f_with_scatter/loc_error_vs_delta_f_N_512_5_scatter.dat <==
   3.0000000e+01   1.8055830e+00
   6.0000000e+01   1.7293044e+00
   1.2000000e+02   1.9372595e+00
   2.4000000e+02   2.0643248e+00


==> Figures/Fig_loc_error_vs_x/loc_error_ToA_vs_x_Psi_pi_6_T_16_N_T_8_delta_f_120_N_512_y_4_6GHz_d_4.dat <==
   2.0000000e+00   2.0956807e+00
   4.0000000e+00   4.1613665e-01
   6.0000000e+00   1.1215481e+00
   8.0000000e+00   5.0524715e-01
   1.0000000e+01   9.6182196e-02


==> Figures/Fig_loc_error_vs_x/loc_error_ToA_vs_x_Psi_pi_6_T_16_N_T_8_delta_f_120_N_512_y_7_6GHz_d_4.dat <==
   2.0000000e+00   9.3549533e-01
   4.0000000e+00   1.8884655e+00
   6.0000000e+00   7.7442613e-01
   8.0000000e+00   7.3936030e-01
   1.0000000e+01   3.8026878e-01


==> Figures/Fig_loc_error_vs_x/loc_error_ToA_vs_x_y_2.dat <==
   2.0000000e+00   2.1088443e+00
   4.0000000e+00   1.0705359e+00
   6.0000000e+00   9.5040690e-01
   8.0000000e+00   1.2163042e-01
   1.0000000e+01   3.0285172e-01


==> Figures/Fig_loc_error_vs_x/loc_error_ToA_vs_x_y_4.dat <==
   2.0000000e+00   2.3815203e+00
   4.0000000e+00   1.6437688e+00
   6.0000000e+00   3.3305969e-01
   8.0000000e+00   4.2545614e-01
   1.0000000e+01   3.4727054e-01


==> Figures/Fig_loc_error_vs_x/loc_error_ToA_vs_x_y_7.dat <==
   2.0000000e+00   2.2631520e+00
   4.0000000e+00   1.7372293e+00
   6.0000000e+00   3.7147444e-01
   8.0000000e+00   4.4892649e-01
   1.0000000e+01   7.9461561e-01


==> Figures/Fig_loc_error_vs_x/loc_error_vs_x_Psi_pi_6_T_16_N_T_8_delta_f_120_N_512_y_4_6GHz_d_4.dat <==
   2.0000000e+00   1.0997074e+00
   4.0000000e+00   1.8253135e-01
   6.0000000e+00   3.2929929e-01
   8.0000000e+00   4.8291148e-01
   1.0000000e+01   1.3059053e-01


==> Figures/Fig_loc_error_vs_x/loc_error_vs_x_Psi_pi_6_T_16_N_T_8_delta_f_120_N_512_y_7_6GHz_d_4.dat <==
   2.0000000e+00   4.9103650e-01
   4.0000000e+00   7.5474888e-01
   6.0000000e+00   2.9608308e-01
   8.0000000e+00   3.9510058e-01
   1.0000000e+01   2.5994518e-01


==> Figures/Fig_loc_error_vs_x/loc_error_vs_x_y_2.dat <==
   2.0000000e+00   1.2231403e-01
   4.0000000e+00   1.7311666e-01
   6.0000000e+00   2.8890377e-01
   8.0000000e+00   1.0783404e-01
   1.0000000e+01   1.9204608e-01


==> Figures/Fig_loc_error_vs_x/loc_error_vs_x_y_4.dat <==
   2.0000000e+00   1.3949378e-01
   4.0000000e+00   2.2873489e-01
   6.0000000e+00   1.5719954e-01
   8.0000000e+00   1.8606212e-01
   1.0000000e+01   1.5748791e-01


==> Figures/Fig_loc_error_vs_x/loc_error_vs_x_y_7.dat <==
   2.0000000e+00   1.1012861e+00
   4.0000000e+00   8.4518685e-01
   6.0000000e+00   1.9992980e-01
   8.0000000e+00   2.6068936e-01
   1.0000000e+01   4.0549907e-01


==> Figures/Fig_loc_error_vs_y/loc_error_ToA_vs_y_Psi_pi_6_T_16_N_T_8_delta_f_120_N_512_x_7_6GHz_d_4.dat <==
   2.0000000e+00   1.8970251e+00
   4.0000000e+00   2.1188832e+00
   6.0000000e+00   6.9628128e-02
   8.0000000e+00   6.5588059e-01
   1.0000000e+01   6.0501589e-01


==> Figures/Fig_loc_error_vs_y/loc_error_ToA_vs_y_Psi_pi_6_T_16_N_T_8_delta_f_120_N_512_x_9_6GHz_d_4.dat <==
   2.0000000e+00   1.0518838e-01
   4.0000000e+00   1.9104950e-01
   6.0000000e+00   9.1633521e-01
   8.0000000e+00   1.4107935e-01
   1.0000000e+01   2.9195973e-01


==> Figures/Fig_loc_error_vs_y/loc_error_ToA_vs_y_x_7.dat <==
   2.0000000e+00   2.2239495e-01
   4.0000000e+00   3.0178781e-01
   6.0000000e+00   2.9503096e-01
   8.0000000e+00   3.3116842e-01
   1.0000000e+01   1.0533090e+00


==> Figures/Fig_loc_error_vs_y/loc_error_vs_y_Psi_pi_6_T_16_N_T_8_delta_f_120_N_512_x_7_6GHz_d_4.dat <==
   2.0000000e+00   8.6325244e-01
   4.0000000e+00   6.4810739e-01
   6.0000000e+00   4.7851778e-02
   8.0000000e+00   2.5532166e-01
   1.0000000e+01   2.3236179e-01


==> Figures/Fig_loc_error_vs_y/loc_error_vs_y_Psi_pi_6_T_16_N_T_8_delta_f_120_N_512_x_9_6GHz_d_4.dat <==
   2.0000000e+00   8.6860976e-02
   4.0000000e+00   7.1474642e-02
   6.0000000e+00   4.5630335e-01
   8.0000000e+00   1.0848348e-01
   1.0000000e+01   1.6286899e-01


==> Figures/Fig_loc_error_vs_y/loc_error_vs_y_x_7.dat <==
   2.0000000e+00   1.6465199e-01
   4.0000000e+00   1.2283367e-01
   6.0000000e+00   1.3464785e-01
   8.0000000e+00   1.5594236e-01
   1.0000000e+01   4.0415516e-01


==> Figures/Fig_loc_error_vs_y/loc_error_vs_y_x_9.dat <==
   2.0000000e+00   1.0968627e-01
   4.0000000e+00   1.9122397e-01
   6.0000000e+00   2.0271484e-01
   8.0000000e+00   3.6830935e-01
   1.0000000e+01   5.6816846e-01


==> Figures/Fig_tracking_error/CDF_avg_path1_N_T_8_T_16_d_4_25dBm.dat <==
   1.0000000e-02   6.9333333e-02
   2.0000000e-02   2.0533333e-01
   3.0000000e-02   3.9600000e-01
   4.0000000e-02   4.6933333e-01
   5.0000000e-02   5.0266667e-01
   6.0000000e-02   5.2466667e-01
   7.0000000e-02   5.4800000e-01
   8.0000000e-02   5.6600000e-01
   9.0000000e-02   5.7866667e-01
   1.0000000e-01   5.8133333e-01
   2.0000000e-01   6.5000000e-01
   3.0000000e-01   8.5933333e-01
   4.0000000e-01   9.9000000e-01
   5.0000000e-01   9.9133333e-01
   6.0000000e-01   9.9200000e-01
   7.0000000e-01   9.9266667e-01
   8.0000000e-01   9.9333333e-01
   9.0000000e-01   9.9400000e-01
   1.0000000e+00   9.9466667e-01


==> Figures/Fig_tracking_error/CDF_avg_path2_N_T_8_T_16_d_4_25dBm.dat <==
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   8.3333333e-04
   3.0000000e-02   7.5000000e-03
   4.0000000e-02   1.5833333e-02
   5.0000000e-02   3.5000000e-02
   6.0000000e-02   7.0000000e-02
   7.0000000e-02   1.1250000e-01
   8.0000000e-02   1.6083333e-01
   9.0000000e-02   2.0416667e-01
   1.0000000e-01   2.6000000e-01
   2.0000000e-01   6.6750000e-01
   3.0000000e-01   6.9583333e-01
   4.0000000e-01   7.8000000e-01
   5.0000000e-01   7.9500000e-01
   6.0000000e-01   8.0750000e-01
   7.0000000e-01   8.2666667e-01
   8.0000000e-01   8.5750000e-01
   9.0000000e-01   8.7583333e-01
   1.0000000e+00   8.8916667e-01


==> Figures/Fig_tracking_error/CDF_avg_path3_N_T_8_T_16_d_4_25dBm.dat <==
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   1.3000000e-02
   3.0000000e-02   4.0000000e-02
   4.0000000e-02   8.1000000e-02
   5.0000000e-02   1.2400000e-01
   6.0000000e-02   1.6900000e-01
   7.0000000e-02   2.1100000e-01
   8.0000000e-02   2.5400000e-01
   9.0000000e-02   3.0800000e-01
   1.0000000e-01   3.6000000e-01
   2.0000000e-01   6.5300000e-01
   3.0000000e-01   8.6100000e-01
   4.0000000e-01   9.6100000e-01
   5.0000000e-01   9.9900000e-01
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> Figures/Fig_tracking_error/CDF_avg_path3_N_T_8_T_16_d_4_v0_20_25dBm.dat <==
   1.0000000e-02   4.0000000e-03
   2.0000000e-02   3.2000000e-02
   3.0000000e-02   7.5000000e-02
   4.0000000e-02   1.1700000e-01
   5.0000000e-02   1.5800000e-01
   6.0000000e-02   1.9900000e-01
   7.0000000e-02   2.4900000e-01
   8.0000000e-02   2.9500000e-01
   9.0000000e-02   3.5000000e-01
   1.0000000e-01   4.0900000e-01
   2.0000000e-01   7.5700000e-01
   3.0000000e-01   9.3300000e-01
   4.0000000e-01   9.6700000e-01
   5.0000000e-01   9.8500000e-01
   6.0000000e-01   9.9000000e-01
   7.0000000e-01   9.9000000e-01
   8.0000000e-01   9.9000000e-01
   9.0000000e-01   9.9100000e-01
   1.0000000e+00   9.9100000e-01


==> Figures/Fig_tracking_error/CDF_avg_path4_N_T_8_T_16_d_4_v0_20_25dBm.dat <==
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   3.6363636e-03
   3.0000000e-02   8.1818182e-03
   4.0000000e-02   1.1818182e-02
   5.0000000e-02   1.9090909e-02
   6.0000000e-02   3.3636364e-02
   7.0000000e-02   4.9090909e-02
   8.0000000e-02   7.3636364e-02
   9.0000000e-02   9.3636364e-02
   1.0000000e-01   1.2363636e-01
   2.0000000e-01   3.2272727e-01
   3.0000000e-01   6.3000000e-01
   4.0000000e-01   8.5090909e-01
   5.0000000e-01   9.4000000e-01
   6.0000000e-01   9.4000000e-01
   7.0000000e-01   9.4000000e-01
   8.0000000e-01   9.4000000e-01
   9.0000000e-01   9.4000000e-01
   1.0000000e+00   9.4000000e-01


==> Figures/Fig_tracking_error/CDF_loclization_path1_25dBm.dat <==
   1.0000000e-02   4.6666667e-03
   2.0000000e-02   1.1333333e-02
   3.0000000e-02   2.6000000e-02
   4.0000000e-02   6.6666667e-02
   5.0000000e-02   1.2066667e-01
   6.0000000e-02   1.7533333e-01
   7.0000000e-02   2.1866667e-01
   8.0000000e-02   2.6133333e-01
   9.0000000e-02   2.9933333e-01
   1.0000000e-01   3.4000000e-01
   2.0000000e-01   5.9066667e-01
   3.0000000e-01   8.5400000e-01
   4.0000000e-01   9.1000000e-01
   5.0000000e-01   9.8333333e-01
   6.0000000e-01   9.9733333e-01
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> Figures/Fig_tracking_error/CDF_loclization_path1_T_16_25dBm.dat <==
   1.0000000e-02   1.3333333e-03
   2.0000000e-02   1.1333333e-02
   3.0000000e-02   2.5333333e-02
   4.0000000e-02   7.0000000e-02
   5.0000000e-02   1.2733333e-01
   6.0000000e-02   1.8533333e-01
   7.0000000e-02   2.3733333e-01
   8.0000000e-02   2.7666667e-01
   9.0000000e-02   3.0666667e-01
   1.0000000e-01   3.4133333e-01
   2.0000000e-01   5.8400000e-01
   3.0000000e-01   8.4866667e-01
   4.0000000e-01   9.0733333e-01
   5.0000000e-01   9.3066667e-01
   6.0000000e-01   9.4666667e-01
   7.0000000e-01   9.4800000e-01
   8.0000000e-01   9.4800000e-01
   9.0000000e-01   9.4800000e-01
   1.0000000e+00   9.4800000e-01


==> Figures/Fig_tracking_error/CDF_loclization_path2_25dBm.dat <==
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   1.5000000e-02
   6.0000000e-02   3.8333333e-02
   7.0000000e-02   4.1666667e-02
   8.0000000e-02   4.2500000e-02
   9.0000000e-02   4.2500000e-02
   1.0000000e-01   4.4166667e-02
   2.0000000e-01   1.6333333e-01
   3.0000000e-01   4.1666667e-01
   4.0000000e-01   6.5333333e-01
   5.0000000e-01   6.7166667e-01
   6.0000000e-01   7.1833333e-01
   7.0000000e-01   7.7083333e-01
   8.0000000e-01   8.0583333e-01
   9.0000000e-01   8.3083333e-01
   1.0000000e+00   8.3166667e-01


==> Figures/Fig_tracking_error/CDF_loclization_path3_25dBm.dat <==
   1.0000000e-02   4.0000000e-03
   2.0000000e-02   3.2000000e-02
   3.0000000e-02   3.4000000e-02
   4.0000000e-02   3.4000000e-02
   5.0000000e-02   3.5000000e-02
   6.0000000e-02   5.6000000e-02
   7.0000000e-02   1.9600000e-01
   8.0000000e-02   2.3600000e-01
   9.0000000e-02   2.9800000e-01
   1.0000000e-01   3.3200000e-01
   2.0000000e-01   4.6500000e-01
   3.0000000e-01   6.7700000e-01
   4.0000000e-01   7.8900000e-01
   5.0000000e-01   7.9200000e-01
   6.0000000e-01   7.9400000e-01
   7.0000000e-01   8.4100000e-01
   8.0000000e-01   9.0100000e-01
   9.0000000e-01   9.0200000e-01
   1.0000000e+00   9.4800000e-01


==> Figures/Fig_tracking_error/CDF_loclization_path3_T_16_25dBm_v0_20.dat <==
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   2.5555556e-02
   3.0000000e-02   7.0000000e-02
   4.0000000e-02   1.1000000e-01
   5.0000000e-02   1.1888889e-01
   6.0000000e-02   1.3777778e-01
   7.0000000e-02   1.4777778e-01
   8.0000000e-02   1.5333333e-01
   9.0000000e-02   1.6000000e-01
   1.0000000e-01   1.8333333e-01
   2.0000000e-01   3.3444444e-01
   3.0000000e-01   6.0111111e-01
   4.0000000e-01   7.5666667e-01
   5.0000000e-01   7.7777778e-01
   6.0000000e-01   8.7222222e-01
   7.0000000e-01   8.7222222e-01
   8.0000000e-01   9.4444444e-01
   9.0000000e-01   9.6111111e-01
   1.0000000e+00   9.6888889e-01


==> Figures/Fig_tracking_error/CDF_loclization_path4_T_16_25dBm_v0_20.dat <==
   1.0000000e-02   3.6363636e-03
   2.0000000e-02   8.1818182e-03
   3.0000000e-02   2.2727273e-02
   4.0000000e-02   2.4545455e-02
   5.0000000e-02   2.8181818e-02
   6.0000000e-02   2.9090909e-02
   7.0000000e-02   1.2181818e-01
   8.0000000e-02   1.2454545e-01
   9.0000000e-02   1.2636364e-01
   1.0000000e-01   1.2727273e-01
   2.0000000e-01   2.4363636e-01
   3.0000000e-01   2.7181818e-01
   4.0000000e-01   3.2090909e-01
   5.0000000e-01   4.5909091e-01
   6.0000000e-01   6.7545455e-01
   7.0000000e-01   7.2545455e-01
   8.0000000e-01   7.2545455e-01
   9.0000000e-01   7.2545455e-01
   1.0000000e+00   8.1636364e-01


==> Figures/Fig_tracking_error/avg_error_loclization_path1_15dBm.dat <==
   1.0000000e+00   2.7736005e-01
   2.0000000e+00   2.8618929e-01
   3.0000000e+00   1.5790561e-01
   4.0000000e+00   3.7053753e-01
   5.0000000e+00   2.5395893e-01
   6.0000000e+00   1.7662578e-01
   7.0000000e+00   3.3068105e-01
   8.0000000e+00   1.4062898e-01
   9.0000000e+00   2.0688695e-01
   1.0000000e+01   2.8224378e-01
   1.1000000e+01   2.0981766e-01
   1.2000000e+01   3.5997291e-01
   1.3000000e+01   9.1738675e-01
   1.4000000e+01   2.8583392e-01
   1.5000000e+01   2.7535583e-01


==> Figures/Fig_tracking_error/avg_error_loclization_path1_T_16_25dBm.dat <==
   1.0000000e+00   1.7884416e-01
   2.0000000e+00   1.4561473e-01
   3.0000000e+00   6.5372785e-02
   4.0000000e+00   3.0217178e-01
   5.0000000e+00   1.1779526e-01
   6.0000000e+00   6.8097550e-02
   7.0000000e+00   8.4888582e-02
   8.0000000e+00   1.1229414e-01
   9.0000000e+00   1.2549699e-01
   1.0000000e+01   2.6925958e-01
   1.1000000e+01   5.2548872e-02
   1.2000000e+01   3.4733462e-01
   1.3000000e+01   8.1720498e-01
   1.4000000e+01   2.8414594e-01
   1.5000000e+01   2.4890296e-01


==> Figures/Fig_tracking_error/avg_error_loclization_path1_T_8_25dBm.dat <==
   1.0000000e+00   2.5755319e-01
   2.0000000e+00   2.1477654e-01
   3.0000000e+00   1.1389079e-01
   4.0000000e+00   3.2003868e-01
   5.0000000e+00   1.3836739e-01
   6.0000000e+00   6.0506215e-02
   7.0000000e+00   1.5371540e-01
   8.0000000e+00   9.0276285e-02
   9.0000000e+00   1.2324113e-01
   1.0000000e+01   2.6991569e-01
   1.1000000e+01   6.3612857e-02
   1.2000000e+01   3.5133006e-01
   1.3000000e+01   9.3427269e-01
   1.4000000e+01   2.7949606e-01
   1.5000000e+01   2.2089453e-01


==> Figures/Fig_tracking_error/loc_error_path_90deg3.dat <==
   1.0000000e+00   8.9178967e-02
   2.0000000e+00   1.2802314e-01
   3.0000000e+00   2.2175689e-01
   4.0000000e+00   1.6976243e-01
   5.0000000e+00   2.3019015e-01
   6.0000000e+00   3.2689849e-01
   7.0000000e+00   4.5412850e-01
   8.0000000e+00   5.0787042e-01
   9.0000000e+00   7.0457809e-01
   1.0000000e+01   4.0838479e-01
   1.1000000e+01   6.3908955e-01
   1.2000000e+01   8.6979430e-01
   1.3000000e+01   6.8618414e-01
   1.4000000e+01   5.7862161e-01
   1.5000000e+01   4.4556185e-01


==> Figures/Fig_tracking_error/loc_error_path_trap3.dat <==
   1.0000000e+00   2.0004486e-01
   2.0000000e+00   2.3464550e+00
   3.0000000e+00   2.5198032e-01
   4.0000000e+00   1.9537909e-01
   5.0000000e+00   1.8876224e-01
   6.0000000e+00   1.7566951e-01
   7.0000000e+00   3.1141241e-01
   8.0000000e+00   2.6487575e-01
   9.0000000e+00   1.1227376e+00
   1.0000000e+01   2.4237548e-01


==> Figures/Fig_tracking_error/loc_error_path_zigzag2.dat <==
   1.0000000e+00   8.8037773e-02
   2.0000000e+00   8.4305586e-02
   3.0000000e+00   1.4115510e-01
   4.0000000e+00   1.7995191e-01
   5.0000000e+00   3.6045823e-01
   6.0000000e+00   2.2323538e-01
   7.0000000e+00   3.1299653e-01
   8.0000000e+00   3.1336455e-01
   9.0000000e+00   5.2182581e-01
   1.0000000e+01   7.4672757e-01
   1.1000000e+01   5.8840358e-01
   1.2000000e+01   5.4095146e-01


==> Figures/Fig_tracking_error/tracking_error_90deg3.dat <==
   1.0000000e+00   9.4878953e-02
   2.0000000e+00   9.3889972e-02
   3.0000000e+00   9.2916292e-02
   4.0000000e+00   9.2059802e-02
   5.0000000e+00   9.1969936e-02
   6.0000000e+00   9.2134639e-02
   7.0000000e+00   9.1361650e-02
   8.0000000e+00   8.8758416e-02
   9.0000000e+00   8.3851407e-02
   1.0000000e+01   7.6807222e-02
   1.1000000e+01   6.8335675e-02
   1.2000000e+01   6.0406085e-02
   1.3000000e+01   5.3932622e-02
   1.4000000e+01   4.8392667e-02
   1.5000000e+01   4.3432959e-02


==> Figures/Fig_tracking_error/tracking_error_path1_N_T_8_T_16_d_4_15dBm.dat <==
   1.0000000e+00   9.2639027e-01
   2.0000000e+00   9.2317176e-01
   3.0000000e+00   9.1937039e-01
   4.0000000e+00   9.1541008e-01
   5.0000000e+00   9.1752008e-01
   6.0000000e+00   9.2132103e-01
   7.0000000e+00   9.1631373e-01
   8.0000000e+00   8.9495334e-01
   9.0000000e+00   8.5327251e-01
   1.0000000e+01   7.9201637e-01
   1.1000000e+01   7.1609947e-01
   1.2000000e+01   6.4391622e-01
   1.3000000e+01   5.8492993e-01
   1.4000000e+01   5.3485142e-01
   1.5000000e+01   4.9054338e-01


==> Figures/Fig_tracking_error/tracking_error_path1_N_T_8_T_16_d_4_15dBm_NT.dat <==
   1.0000000e+00   2.7770453e-01
   2.0000000e+00   2.7709322e-01
   3.0000000e+00   2.7769258e-01
   4.0000000e+00   2.7835833e-01
   5.0000000e+00   2.8030205e-01
   6.0000000e+00   2.8195287e-01
   7.0000000e+00   2.8004794e-01
   8.0000000e+00   2.7214437e-01
   9.0000000e+00   2.5711575e-01
   1.0000000e+01   2.3576272e-01
   1.1000000e+01   2.1052929e-01
   1.2000000e+01   1.8758209e-01
   1.3000000e+01   1.6941964e-01
   1.4000000e+01   1.5442721e-01
   1.5000000e+01   1.4134736e-01


==> Figures/Fig_tracking_error/tracking_error_path1_N_T_8_T_16_d_4_25dBm.dat <==
   1.0000000e+00   1.7975969e-01
   2.0000000e+00   1.7391185e-01
   3.0000000e+00   1.6950257e-01
   4.0000000e+00   1.6677166e-01
   5.0000000e+00   1.6609037e-01
   6.0000000e+00   1.6569341e-01
   7.0000000e+00   1.6347503e-01
   8.0000000e+00   1.5807420e-01
   9.0000000e+00   1.4900033e-01
   1.0000000e+01   1.3693843e-01
   1.1000000e+01   1.2347104e-01
   1.2000000e+01   1.1190477e-01
   1.3000000e+01   1.0334431e-01
   1.4000000e+01   9.6630911e-02
   1.5000000e+01   9.0949042e-02


==> Figures/Fig_tracking_error/tracking_error_path1_N_T_8_T_8_d_4_25dBm.dat <==
   1.0000000e+00   2.5660779e-01
   2.0000000e+00   2.5502284e-01
   3.0000000e+00   2.5623620e-01
   4.0000000e+00   2.5818434e-01
   5.0000000e+00   2.6116671e-01
   6.0000000e+00   2.6371815e-01
   7.0000000e+00   2.6327921e-01
   8.0000000e+00   2.5789804e-01
   9.0000000e+00   2.4649517e-01
   1.0000000e+01   2.2936504e-01
   1.1000000e+01   2.0816588e-01
   1.2000000e+01   1.8852662e-01
   1.3000000e+01   1.7312259e-01
   1.4000000e+01   1.6047840e-01
   1.5000000e+01   1.4949941e-01


==> Figures/Fig_tracking_error/tracking_error_trap3.dat <==
   1.0000000e+00   2.0059216e-01
   2.0000000e+00   2.0329021e-01
   3.0000000e+00   2.0538384e-01
   4.0000000e+00   2.0069432e-01
   5.0000000e+00   1.8630213e-01
   6.0000000e+00   1.7499743e-01
   7.0000000e+00   1.3911799e-01
   8.0000000e+00   1.2188924e-01
   9.0000000e+00   1.1587030e-01
   1.0000000e+01   1.1806315e-01


==> Figures/Fig_tracking_error/tracking_error_zigzag2.dat <==
   1.0000000e+00   8.5718316e-02
   2.0000000e+00   8.4956557e-02
   3.0000000e+00   8.6876627e-02
   4.0000000e+00   8.3959840e-02
   5.0000000e+00   9.6492464e-02
   6.0000000e+00   8.4167044e-02
   7.0000000e+00   7.9503174e-02
   8.0000000e+00   7.3723366e-02
   9.0000000e+00   7.1766928e-02
   1.0000000e+01   7.1826050e-02
   1.1000000e+01   7.0805462e-02
   1.2000000e+01   7.0405516e-02


==> Figures/Fig_tracking_paths/tracked_path_exact_path1_with_localization_15dBm.dat <==
   6.8877637e+00   4.9684936e+00
   6.9244526e+00   6.0252969e+00
   7.0427195e+00   7.0466284e+00
   6.9509977e+00   8.0673764e+00
   7.3961723e+00   8.6104701e+00
   8.4741208e+00   8.5984611e+00
   9.4344959e+00   8.6044861e+00
   1.0346640e+01   8.6357656e+00
   1.1306683e+01   8.6241011e+00
   1.2086002e+01   8.6782354e+00
   1.3155523e+01   8.5927300e+00
   1.3490912e+01   8.1558054e+00
   1.3418268e+01   7.3214884e+00
   1.3442541e+01   6.1513217e+00
   1.3406949e+01   5.1694241e+00


==> Figures/Fig_tracking_paths/tracked_path_exact_path1_with_localization_25dBm.dat <==
   6.8261196e+00   4.9411416e+00
   6.9066444e+00   6.0217812e+00
   7.0636063e+00   7.0497996e+00
   6.7368199e+00   8.0827761e+00
   7.3917308e+00   8.6084082e+00
   8.5470885e+00   8.5853319e+00
   9.4928034e+00   8.5743606e+00
   1.0307473e+01   8.6560356e+00
   1.1217384e+01   8.6578553e+00
   1.1999964e+01   8.7095834e+00
   1.3188651e+01   8.5876878e+00
   1.3345085e+01   8.2537768e+00
   1.3260257e+01   7.3067488e+00
   1.3339668e+01   6.2039684e+00
   1.3405948e+01   5.1831933e+00


==> Figures/Fig_tracking_paths/tracked_path_exact_path1_with_localization_T_16.dat <==
   6.8314486e+00   4.9403328e+00
   6.8814099e+00   6.0257108e+00
   7.0619771e+00   7.0498319e+00
   6.7418219e+00   8.0818201e+00
   7.3849200e+00   8.6086502e+00
   8.5454655e+00   8.5855183e+00
   9.5031701e+00   8.5707831e+00
   1.0307713e+01   8.6559794e+00
   1.1223437e+01   8.6558585e+00
   1.1999861e+01   8.7096539e+00
   1.3195568e+01   8.5838474e+00
   1.3398473e+01   8.2195083e+00
   1.3259414e+01  7.1452442e+00
   1.3339482e+01   6.2040855e+00
   1.3403484e+01   5.1847843e+00


==> Figures/Fig_tracking_paths/tracked_path_exact_path1_with_localization_T_8.dat <==
   6.8553464e+00   4.9423699e+00
   6.7924627e+00   6.0314064e+00
   7.0916225e+00   7.0487794e+00
   6.7384000e+00   8.0807758e+00
   7.3852973e+00   8.6090898e+00
   8.5265429e+00   8.5877682e+00
   9.5118585e+00   8.5757449e+00
   1.0329914e+01   8.6502765e+00
   1.1254593e+01   8.6433950e+00
   1.2004261e+01   8.7086613e+00
   1.3192740e+01   8.5856327e+00
   1.3427538e+01   8.1983364e+00
   1.3287072e+01   7.5602298e+00
   1.3368613e+01   6.1906792e+00
   1.3426586e+01   5.1680327e+00


==> Figures/Fig_tracking_paths/tracking_real_path_exact_path1.dat <==
   7.0000000e+00   5.0000000e+00
   7.0000000e+00   6.0100000e+00
   7.0000000e+00   7.0400000e+00
   7.0000000e+00   8.0800000e+00
   7.5000000e+00   8.6100000e+00
   8.4900000e+00   8.6100000e+00
   9.4600000e+00   8.6100000e+00
   1.0410000e+01   8.6100000e+00
   1.1340000e+01   8.6100000e+00
   1.2250000e+01   8.6100000e+00
   1.3150000e+01   8.6100000e+00
   1.3590000e+01   8.1100000e+00
   1.3590000e+01   7.1000000e+00
   1.3590000e+01   6.0700000e+00
   1.3590000e+01   5.0200000e+00


==> Figures/Fig_tracking_paths/tracking_real_path_exact_path2.dat <==
   7.6100000e+00   2.8100000e+00
   8.2200000e+00   3.6200000e+00
   8.8500000e+00   4.4500000e+00
   9.5000000e+00   5.3000000e+00
   1.0160000e+01   6.1600000e+00
   1.0877107e+01   5.4628932e+00
   1.1614214e+01   4.7857864e+00
   1.2371320e+01   4.1286797e+00
   1.3138427e+01   3.4815729e+00
   1.3855534e+01   4.1986797e+00
   1.4592641e+01   4.9357864e+00
   1.5349747e+01   5.6928932e+00


==> Figures/Fig_tracking_paths/tracking_real_path_exact_path3.dat <==
   5.2000000e+00   1.8000000e+00
   5.9171068e+00   2.5171068e+00
   6.6542136e+00   3.2542136e+00
   7.4113203e+00   4.0113203e+00
   8.2948737e+00   4.3948737e+00
   9.3048737e+00   4.3948737e+00
   1.0324874e+01   4.3948737e+00
   1.1374874e+01   4.3948737e+00
   1.2444874e+01   4.3948737e+00
   1.3534874e+01   4.3948737e+00


==> Figures/Fig_tracking_paths/tracking_real_path_exact_path3_v0_20.dat <==
   5.2000000e+00   1.8000000e+00
   6.6242136e+00   3.2242136e+00
   8.0684271e+00   4.6684271e+00
   9.5326407e+00   6.1326407e+00
   1.1269747e+01   6.8697475e+00
   1.3279747e+01   6.8697475e+00
   1.5299747e+01   6.8697475e+00
   1.7349747e+01   6.8697475e+00
   1.9419747e+01   6.8697475e+00
   2.1509747e+01   6.8697475e+00


==> Figures/Fig_tracking_paths/tracking_real_path_exact_path4_v0_20.dat <==
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   2.0000000e+00
   3.0000000e+00   9.9000000e-01
   5.0100000e+00   9.9000000e-01
   7.0400000e+00   9.9000000e-01
   9.0900000e+00   9.9000000e-01
   1.1160000e+01   9.9000000e-01
   1.3250000e+01   9.9000000e-01
   1.5350000e+01   9.9000000e-01
   1.6410000e+01   1.9900000e+00
   1.6410000e+01   4.0000000e+00


==> Figures/Fig_tracking_paths/tracking_tracked_path_exact_path1_N_T_8_T_16_d_4_15dBm.dat <==
   6.6688009e+00   4.9149178e+00
   6.6601846e+00   5.9320997e+00
   6.6538356e+00   6.9675365e+00
   6.6489934e+00   8.0121742e+00
   7.1426828e+00   8.5482025e+00
   8.1247791e+00   8.5571451e+00
   9.0871535e+00   8.5691949e+00
   1.0031998e+01   8.5847896e+00
   1.0962623e+01   8.6039275e+00
   1.1882500e+01   8.6256779e+00
   1.2803242e+01   8.6482968e+00
   1.3267644e+01   8.1687293e+00
   1.3289244e+01   7.1761177e+00
   1.3308637e+01   6.1612892e+00
   1.3326686e+01   5.1247367e+00


==> Figures/Fig_tracking_paths/tracking_tracked_path_exact_path1_N_T_8_T_16_d_4_15dBm_NT.dat <==
   6.8641778e+00   4.9685988e+00
   6.8565891e+00   5.9849606e+00
   6.8506175e+00   7.0199742e+00
   6.8463637e+00   8.0640246e+00
   7.3427944e+00   8.5982101e+00
   8.3302739e+00   8.6033186e+00
   9.3001897e+00   8.6091634e+00
   1.0253733e+01   8.6154950e+00
   1.1191549e+01   8.6219500e+00
   1.2113334e+01   8.6280943e+00
   1.3027930e+01   8.6335726e+00
   1.3481719e+01   8.1382749e+00
   1.3493110e+01   7.1323744e+00
   1.3502895e+01   6.1059410e+00
   1.3511851e+01   5.0589936e+00


==> Figures/Fig_tracking_paths/tracking_tracked_path_exact_path1_N_T_8_T_16_d_4_25dBm.dat <==
   6.9265058e+00   4.9399666e+00
   6.9092214e+00   5.9634961e+00
   6.8961438e+00   7.0042607e+00
   6.8867131e+00   8.0529224e+00
   7.3802842e+00   8.5903494e+00
   8.3666869e+00   8.5975287e+00
   9.3360310e+00   8.6046950e+00
   1.0288692e+01   8.6117940e+00
   1.1224772e+01   8.6186380e+00
   1.2143743e+01   8.6249846e+00
   1.3054480e+01   8.6306655e+00
   1.3504177e+01   8.1357072e+00
   1.3511779e+01   7.1302604e+00
   1.3518131e+01   6.1043807e+00
   1.3523846e+01   5.0580632e+00


==> Figures/Fig_tracking_paths/tracking_tracked_path_exact_path1_N_T_8_T_8_d_4_25dBm.dat <==
   6.8439575e+00   4.9371730e+00
   6.8278303e+00   5.9597173e+00
   6.8157108e+00   6.9996039e+00
   6.8069710e+00   8.0475723e+00
   7.3003101e+00   8.5849786e+00
   8.2857554e+00   8.5930286e+00
   9.2543804e+00   8.6017994e+00
   1.0207264e+01   8.6111899e+00
   1.1145119e+01   8.6209190e+00
   1.2067852e+01   8.6305419e+00
   1.2984404e+01   8.6395894e+00
   1.3440376e+01   8.1476310e+00
   1.3453466e+01   7.1447000e+00
   1.3464743e+01   6.1209619e+00
   1.3475053e+01   5.0764687e+00


==> Figures/Fig_tracking_paths/tracking_tracked_path_exact_path2_N_T_8_T_16_d_4_25dBm.dat <==
   7.5478335e+00   2.8524270e+00
   8.1646170e+00   3.6537147e+00
   8.7983265e+00   4.4759830e+00
   9.4488616e+00   5.3199526e+00
   1.0106926e+01   6.1756990e+00
   1.0818603e+01   5.4771233e+00
   1.1547683e+01   4.8012415e+00
   1.2296555e+01   4.1479360e+00
   1.3060556e+01   3.5057352e+00
   1.3783625e+01   4.2248638e+00
   1.4529838e+01   4.9623336e+00
   1.5295878e+01   5.7189329e+00


==> Figures/Fig_tracking_paths/tracking_tracked_path_exact_path3_N_T_8_T_16_d_4.dat <==
   5.1072947e+00   1.7711731e+00
   5.8211689e+00   2.4898130e+00
   6.5539149e+00   3.2302273e+00
   7.3060584e+00   3.9917711e+00
   8.1853633e+00   4.3804167e+00
   9.1932206e+00   4.3858932e+00
   1.0214988e+01   4.3917304e+00
   1.1273395e+01   4.3973149e+00
   1.2360487e+01   4.4014788e+00
   1.3472475e+01   4.4034297e+00


==> Figures/Fig_tracking_paths/tracking_tracked_path_exact_path3_N_T_8_T_16_d_4_v0_20_25dBm.dat <==
   5.2282405e+00   1.7766905e+00
   6.6511082e+00   3.2034614e+00
   8.0935207e+00   4.6502630e+00
   9.5560588e+00   6.1166913e+00
   1.1291285e+01   6.8553221e+00
   1.3298132e+01   6.8569554e+00
   1.5314126e+01   6.8591568e+00
   1.7360634e+01   6.8614425e+00
   1.9428111e+01   6.8632981e+00
   2.1516139e+01   6.8647281e+00


==> Figures/Fig_tracking_paths/tracking_tracked_path_exact_path4_N_T_8_T_16_d_4_v0_20_25dBm.dat <==
   1.5842766e+00   3.7523286e+00
   1.5839168e+00   1.7588478e+00
   2.5820739e+00   7.5948452e-01
   4.5912026e+00   7.6322938e-01
   6.6204596e+00   7.6676655e-01
   8.6695063e+00   7.7157009e-01
   1.0738194e+01   7.8608905e-01
   1.2887142e+01   7.9597690e-01
   1.5096968e+01   7.5558323e-01
   1.6243166e+01   1.7374243e+00
   1.6308257e+01   3.8010480e+00


==> avg_error_loclization_path1_15dBm.dat <==
   1.0000000e+00   2.3436005e-01
   2.0000000e+00   2.8618929e-01
   3.0000000e+00   1.5790561e-01
   4.0000000e+00   3.7053753e-01
   5.0000000e+00   2.5395893e-01
   6.0000000e+00   1.7662578e-01
   7.0000000e+00   3.3068105e-01
   8.0000000e+00   1.4062898e-01
   9.0000000e+00   2.0688695e-01
   1.0000000e+01   2.8224378e-01
   1.1000000e+01   2.0981766e-01
   1.2000000e+01   3.5997291e-01
   1.3000000e+01   9.1738675e-01
   1.4000000e+01   2.8583392e-01
   1.5000000e+01   2.7535583e-01


==> avg_error_loclization_path1_T_16_25dBm.dat <==
   1.0000000e+00   1.7884416e-01
   2.0000000e+00   1.4561473e-01
   3.0000000e+00   6.5372785e-02
   4.0000000e+00   3.0217178e-01
   5.0000000e+00   1.1779526e-01
   6.0000000e+00   6.8097550e-02
   7.0000000e+00   8.4888582e-02
   8.0000000e+00   1.1229414e-01
   9.0000000e+00   1.2549699e-01
   1.0000000e+01   2.6925958e-01
   1.1000000e+01   5.2548872e-02
   1.2000000e+01   3.4733462e-01
   1.3000000e+01   8.1720498e-01
   1.4000000e+01   2.8414594e-01
   1.5000000e+01   2.4890296e-01


==> avg_error_loclization_path1_T_8_25dBm.dat <==
   1.0000000e+00   1.5755319e-01
   2.0000000e+00   2.1477654e-01
   3.0000000e+00   1.1389079e-01
   4.0000000e+00   3.2003868e-01
   5.0000000e+00   1.3836739e-01
   6.0000000e+00   6.0506215e-02
   7.0000000e+00   1.5371540e-01
   8.0000000e+00   9.0276285e-02
   9.0000000e+00   1.2324113e-01
   1.0000000e+01   2.6991569e-01
   1.1000000e+01   6.3612857e-02
   1.2000000e+01   3.5133006e-01
   1.3000000e+01   1.0734273e+01
   1.4000000e+01   2.7949606e-01
   1.5000000e+01   2.2089453e-01


==> loc_error_ToA_vs_x_Psi_pi_6_T_16_N_T_8_delta_f_120_N_512_y_7_6GHz_d_4.dat <==
   2.0000000e+00   9.3549533e-01
   4.0000000e+00   1.8884655e+00
   6.0000000e+00   7.7442613e-01
   8.0000000e+00   7.3936030e-01
   1.0000000e+01   3.8026878e-01


==> loc_error_vs_x_Psi_pi_6_T_16_N_T_8_delta_f_120_N_512_y_7_6GHz_d_4.dat <==
   2.0000000e+00   4.9103650e-01
   4.0000000e+00   7.5474888e-01
   6.0000000e+00   2.9608308e-01
   8.0000000e+00   3.9510058e-01
   1.0000000e+01   2.5994518e-01

